The Mukai pairing, I: a categorical approach

We study the Hochschild homology of smooth spaces, emphasizing the importance of a pairing which generalizes Mukai's pairing on the cohomology of K3 surfaces. We show that integral transforms between derived categories of spaces induce, functorially, linear maps on homology. Adjoint functors induce adjoint linear maps with respect to the Mukai pairing. We define a Chern character with values in Hochschild homology, and we discuss analogues of the Hirzebruch-Riemann-Roch theorem and the Cardy Condition from physics. This is done in the context of a 2-category which has spaces as its objects and integral kernels as its 1-morphisms.

==> pstex/ApPT6.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/ApPT6}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(203,946)(5238,-3684)
\put(5441,-3630){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\Psi$}%
}}}}
\end{picture}%


==> pstex/BarCounit.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/BarCounit}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(312,232)(5207,-3159)
\end{picture}%


==> pstex/BarUnit.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/BarUnit}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(261,251)(5645,-3114)
\end{picture}%


==> pstex/Counit.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/Counit}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(544,438)(5671,-3118)
\put(6215,-3058){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\Phi$}%
}}}}
\end{picture}%


==> pstex/IdPhi.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/IdPhi}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(283,788)(6244,-3522)
\put(6348,-3491){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\Phi$}%
}}}}
\end{picture}%


==> pstex/IdPhiarrow.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/IdPhiarrow}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(116,719)(6192,-3589)
\put(6278,-3007){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\Phi$}%
}}}}
\end{picture}%


==> pstex/IdPsi.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/IdPsi}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(306,788)(6239,-3522)
\put(6348,-3491){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\Psi$}%
}}}}
\end{picture}%


==> pstex/M14.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/M14}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(655,428)(5090,-2930)
\end{picture}%


==> pstex/M23.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/M23}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(663,428)(5058,-2930)
\end{picture}%


==> pstex/SD6b.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SD6b}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(927,774)(4939,-3973)
\put(5651,-3641){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$X$}%
}}}}
\end{picture}%


==> pstex/SerK1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK1}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(519,348)(5572,-3246)
\end{picture}%


==> pstex/SerK10.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK10}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(312,626)(6003,-2928)
\end{picture}%


==> pstex/SerK2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK2}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(501,348)(5555,-3246)
\end{picture}%


==> pstex/SerK3.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK3}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(502,347)(5554,-2922)
\end{picture}%


==> pstex/SerK4.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK4}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(516,347)(5572,-2922)
\end{picture}%


==> pstex/SerK5.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK5}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(487,620)(5572,-2922)
\end{picture}%


==> pstex/SerK6.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK6}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(24,626)(6035,-2928)
\end{picture}%


==> pstex/SerK7.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK7}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(389,529)(5603,-2923)
\end{picture}%


==> pstex/SerK8.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK8}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(556,724)(5540,-3035)
\end{picture}%


==> pstex/SerK9.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/SerK9}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(295,629)(6020,-2928)
\end{picture}%


==> pstex/Unit.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/Unit}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(792,438)(5499,-3320)
\put(5499,-2998){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\Phi$}%
}}}}
\end{picture}%


==> pstex/Y14.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/Y14}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(506,789)(5667,-3671)
\end{picture}%


==> pstex/Y23a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/Y23a}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(643,787)(5551,-3669)
\end{picture}%


==> pstex/Y23b.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/Y23b}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(638,787)(5677,-3669)
\end{picture}%


==> pstex/Y23c.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/Y23c}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(517,789)(5677,-3671)
\end{picture}%


==> pstex/YbentLeft.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/YbentLeft}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(614,596)(5572,-3478)
\end{picture}%


==> pstex/YbentRight.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/YbentRight}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(643,596)(5667,-3478)
\end{picture}%


==> pstex/cardy1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/cardy1}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(326,620)(251,73)
\end{picture}%


==> pstex/cardy2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/cardy2}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(259,630)(693,80)
\end{picture}%


==> pstex/chE.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/chE}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(523,659)(5936,-3780)
\put(5936,-3552){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\cE$}%
}}}}
\end{picture}%


==> pstex/chF.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/chF}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(523,659)(5936,-3780)
\put(5936,-3552){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\cF$}%
}}}}
\end{picture}%


==> pstex/cobordism.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/cobordism}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1116,882)(1125,-197)
\end{picture}%


==> pstex/epsilon1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/epsilon1}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(660,428)(5090,-2930)
\end{picture}%


==> pstex/epsilon2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/epsilon2}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(663,428)(5058,-2930)
\end{picture}%


==> pstex/epsilon3.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/epsilon3}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(663,428)(5058,-2930)
\end{picture}%


==> pstex/epsilon4.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/epsilon4}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(657,428)(5090,-2930)
\end{picture}%


==> pstex/eta1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/eta1}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(610,438)(5665,-3320)
\end{picture}%


==> pstex/eta2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/eta2}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(603,438)(5591,-3320)
\end{picture}%


==> pstex/eta3.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/eta3}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(598,438)(5677,-3320)
\end{picture}%


==> pstex/eta4.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/eta4}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(582,438)(5591,-3320)
\end{picture}%


==> pstex/fig1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/fig1}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5335,659)(931,100)
\end{picture}%


==> pstex/fig2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/fig2}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(28048,4489)(11,-3730)
\end{picture}%


==> pstex/fig3.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/fig3}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3710,675)(243,53)
\end{picture}%


==> pstex/phiinHH.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/phiinHH}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(315,498)(5802,-3485)
\put(5919,-3264){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\phi$}%
}}}}
\end{picture}%


==> pstex/syminnerprod1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/syminnerprod1}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(645,637)(4050,105)
\end{picture}%


==> pstex/syminnerprod2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/syminnerprod2}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(588,608)(4082,107)
\end{picture}%


==> pstex/tauLvprime.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/tauLvprime}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(442,639)(5765,-3573)
\put(5919,-3264){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$v'$}%
}}}}
\end{picture}%


==> pstex/tauLw.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/tauLw}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(348,572)(5859,-3506)
\put(5919,-3264){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$w$}%
}}}}
\end{picture}%


==> pstex/tauRcounit.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/tauRcounit}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(814,562)(6505,-3115)
\put(7077,-2819){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\Phi$}%
}}}}
\end{picture}%


==> pstex/tauRunit.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/tauRunit}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(949,686)(6395,-3741)
\put(7075,-3469){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$\Phi$}%
}}}}
\end{picture}%


==> pstex/tauRv.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/tauRv}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(397,635)(5741,-3573)
\put(5919,-3264){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$v$}%
}}}}
\end{picture}%


==> pstex/vinHH.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/vinHH}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(373,635)(5765,-3573)
\put(5919,-3264){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$v$}%
}}}}
\end{picture}%


==> pstex/vprimeinHH.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/vprimeinHH}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(373,635)(5765,-3573)
\put(5919,-3264){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$v'$}%
}}}}
\end{picture}%


==> pstex/winHH.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{\figdir/winHH}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2{%
  \fontsize{#1}{#2pt}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(373,635)(5765,-3573)
\put(5919,-3264){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\color[rgb]{0,0,0}$w$}%
}}}}
\end{picture}%

